TRIP-PAL: Travel Planning with Guarantees by Combining Large Language Models and Automated Planners

Travel planning is a complex task that involves generating a sequence of actions related to visiting places subject to constraints and maximizing some user satisfaction criteria. Traditional approaches rely on problem formulation in a given formal language, extracting relevant travel information from web sources, and use an adequate problem solver to generate a valid solution. As an alternative, recent Large Language Model (LLM) based approaches directly output plans from user requests using language. Although LLMs possess extensive travel domain knowledge and provide high-level information like points of interest and potential routes, current state-of-the-art models often generate plans that lack coherence, fail to satisfy constraints fully, and do not guarantee the generation of high-quality solutions. We propose TRIP-PAL, a hybrid method that combines the strengths of LLMs and automated planners, where (i) LLMs get and translate travel information and user information into data structures that can be fed into planners; and (ii) automated planners generate travel plans that guarantee constraint satisfaction and optimize for users' utility. Our experiments across various travel scenarios show that TRIP-PAL outperforms an LLM when generating travel plans.

==> tikz_figures/data/varying_hours_invalidity.csv <==
hours,Paris,Rome
6,0.6,0.0
7,0.4,0.2
8,0.2,0.0
9,0.0,0.0
10,0.0,0.0

==> tikz_figures/data/varying_hours_runtime_overhead.csv <==
hours,Paris_avg,Paris_std,Rome_avg,Rome_std
6,0.07200608253479004,0.7081519320771424,-0.12116665840148926,0.7409543691002427
7,0.14456410408020046,0.931088529972118,1.1504452228546145,1.7075563880749665
8,0.2742877006530763,3.329835974118669,1.7671514511108397,1.1851894168201753
9,2.4401408195495606,3.1197813423263168,6.428823089599609,1.1354298352173873
10,-52.339585065841675,124.8905924645025,7.938587617874146,3.1752713712593943

==> tikz_figures/data/varying_hours_suboptimality.csv <==
hours,Paris_avg,Paris_std,Rome_avg,Rome_std
6,1.4456140350877194,0.2549794038510805,1.5333333333333334,0.02357022603955158
7,1.2592592592592593,0.12559870339120865,1.74,0.05477225575051666
8,1.1915873015873015,0.12183457387491627,1.3399999999999999,0.03354101966249683
9,1.1365079365079365,0.014197256999998614,1.329,0.10956733089748964
10,1.4136212624584716,0.3138941567097713,1.0991817650496787,0.040104650566758826

==> tikz_figures/data/varying_pois_invalidity.csv <==
pois,Paris,Rome
4,1.0,0.0
6,0.0,0.2
8,0.0,0.0
10,0.0,0.0
12,0.0,0.0
14,0.0,0.0
16,0.0,0.0
18,0.0,0.0

==> tikz_figures/data/varying_pois_runtime_overhead.csv <==
pois,Paris_avg,Paris_std,Rome_avg,Rome_std
4,-0.5391090872,1.540926494471946,-4.8372401242,2.3563411145590982
6,-1.725325775,0.8342615855127434,-4.8621193884,1.6506849726430637
8,-1.6347389700000001,1.152490656942041,-2.5768606188,3.4188176401187067
10,0.04987788180000017,1.3824453815329283,0.7866283417999999,1.3587559037627508
12,4.6226997854,0.855321351895788,12.1521184436,0.7909884064411803
14,23.8563050774,6.118746257059742,54.170556115000004,10.104718719717704
16,94.9385940666,23.21199229466193,202.8556135718,10.48310552194213
18,243.6734276524,51.37698050167718,839.1647750636,127.03404972004154

==> tikz_figures/data/varying_pois_suboptimality.csv <==
pois,Paris_avg,Paris_std,Rome_avg,Rome_std
4,1.0,0.0,1.0,0.0
6,0.8317460317460318,0.11215496064723493,1.0217275868339697,0.07574174284776083
8,1.0912698412698414,0.08712102539722284,1.375,0.03061862178478970
10,1.1528571428571428,0.13920327230495755,1.4400000000000002,0.08767838958375089
12,1.0742532005689902,0.043776079187760206,1.395,0.04107919181288749
14,1.2368421052631577,0.049232334036499265,1.55,0.10307764064044146
16,1.331578947368421,0.11410254415094111,1.56,0.013693063937629105
18,1.305263157894737,0.09229304166710625,1.62,0.07373940601876312

==> tikz_figures/example.dat <==
A B C D E
0.3 -2.1 3.50 2.89 1.00
0.41 -1.9 3.55 2.88 1.06
0.45 -1.5 3.55 3.13 1.00
0.46 -1.3 3.60 2.69 1.20
0.46 -1.3 3.60 2.78 1.00
0.46 -1.27 3.60 2.83 1.35
0.47 -1.26 3.65 3.08 1.00
0.47 -1.26 3.65 3.08 1.53
0.48 -1.24 3.65 2.73 1.00
0.51 -1.2 3.65 3.08 1.73
0.57 -1.13 3.65 3.24 1.00
2.3 -1.02 3.70 3.10 1.95
2.41 -0.9 3.70 2.98 1.00
2.46 -0.2 3.70 2.98 2.21
2.47 0.0 3.75 3.04 1.00
2.48 0.1 3.80 3.24 2.49
2.51 0.3 3.85 3.16 1.00
2.57 0.5 3.85 3.30 3.04
